A Computational Approach to Measuring the Semantic Divergence of Cognates

Meaning is the foundation stone of intercultural communication. Languages are continuously changing, and words shift their meanings for various reasons. Semantic divergence in related languages is a key concern of historical linguistics. In this paper we investigate semantic divergence across languages by measuring the semantic similarity of cognate sets in multiple languages. The method that we propose is based on cross-lingual word embeddings. In this paper we implement and evaluate our method on English and five Romance languages, but it can be extended easily to any language pair, requiring only large monolingual corpora for the involved languages and a small bilingual dictionary for the pair. This language-agnostic method facilitates a quantitative analysis of cognates divergence -- by computing degrees of semantic similarity between cognate pairs -- and provides insights for identifying false friends. As a second contribution, we formulate a straightforward method for detecting false friends, and introduce the notion of "soft false friend" and "hard false friend", as well as a measure of the degree of "falseness" of a false friends pair. Additionally, we propose an algorithm that can output suggestions for correcting false friends, which could result in a very helpful tool for language learning or translation.

==> resources/cognates/scores_statistics3.txt <==

RO - FR
            score
count  295.000000
mean     0.558633
std      0.133806
min      0.161895
25%      0.470188
50%      0.583106
75%      0.657257
max      0.839504

RO - ES
            score
count  301.000000
mean     0.577475
std      0.132130
min      0.043673
25%      0.514897
50%      0.609098
75%      0.664359
max      0.821358

RO - IT
            score
count  297.000000
mean     0.570018
std      0.119518
min      0.192549
25%      0.500131
50%      0.597017
75%      0.653860
max      0.811780

RO - PT
            score
count  293.000000
mean     0.569045
std      0.123258
min      0.162018
25%      0.493215
50%      0.588699
75%      0.655833
max      0.832432

RO - EN
            score
count  300.000000
mean     0.530374
std      0.155835
min      0.115059
25%      0.417568
50%      0.568579
75%      0.650552
max      0.852084
File b'ro_la_scores3.csv' does not exist

FR - ES
            score
count  300.000000
mean     0.649735
std      0.150704
min      0.195420
25%      0.567322
50%      0.692251
75%      0.762862
max      0.897334

FR - IT
            score
count  295.000000
mean     0.641536
std      0.152293
min      0.105669
25%      0.567662
50%      0.686888
75%      0.751499
max      0.866290

FR - PT
            score
count  293.000000
mean     0.618771
std      0.154951
min      0.149233
25%      0.541062
50%      0.649375
75%      0.731493
max      0.886904

FR - EN
            score
count  299.000000
mean     0.600947
std      0.184839
min      0.136505
25%      0.450281
50%      0.670152
75%      0.745852
max      0.941561

FR - LA
            score
count  280.000000
mean     0.405564
std      0.101352
min      0.158389
25%      0.333254
50%      0.406664
75%      0.480701
max      0.655397

ES - IT
            score
count  301.000000
mean     0.671155
std      0.142908
min      0.167768
25%      0.611507
50%      0.710530
75%      0.768918
max      0.870150

ES - PT
            score
count  298.000000
mean     0.689081
std      0.143878
min      0.136560
25%      0.640855
50%      0.726685
75%      0.787847
max      0.890203

ES - EN
            score
count  305.000000
mean     0.613422
std      0.191036
min      0.147436
25%      0.473106
50%      0.674114
75%      0.766318
max      0.908282

ES - LA
            score
count  285.000000
mean     0.420854
std      0.097678
min      0.121499
25%      0.352663
50%      0.418867
75%      0.496187
max      0.650169

IT - PT
            score
count  293.000000
mean     0.653638
std      0.128354
min      0.227774
25%      0.588924
50%      0.684333
75%      0.747011
max      0.881247

IT - EN
            score
count  300.000000
mean     0.601548
std      0.172496
min      0.131049
25%      0.498991
50%      0.630640
75%      0.738800
max      0.856354

IT - LA
            score
count  281.000000
mean     0.418202
std      0.095815
min      0.061612
25%      0.354430
50%      0.415615
75%      0.487563
max      0.649708

PT - EN
            score
count  297.000000
mean     0.596779
std      0.176836
min      0.099500
25%      0.472388
50%      0.637306
75%      0.735801
max      0.880965

PT - LA
            score
count  277.000000
mean     0.420627
std      0.096553
min      0.072148
25%      0.352491
50%      0.420372
75%      0.489303
max      0.650777

EN - LA
            score
count  284.000000
mean     0.406897
std      0.108466
min      0.108489
25%      0.323739
50%      0.400573
75%      0.489259
max      0.664445


==> resources/cognates/scores_statistics4.txt <==

RO - FR
             score
count  2878.000000
mean      0.569004
std       0.124065
min       0.101797
25%       0.491528
50%       0.590929
75%       0.660070
max       0.839712

RO - ES
             score
count  2922.000000
mean      0.585412
std       0.118893
min       0.043673
25%       0.512645
50%       0.604720
75%       0.670763
max       0.830408

RO - IT
             score
count  2861.000000
mean      0.575428
std       0.119696
min       0.108449
25%       0.500552
50%       0.594745
75%       0.663512
max       0.845782

RO - PT
             score
count  2889.000000
mean      0.574244
std       0.119113
min       0.121474
25%       0.503876
50%       0.593131
75%       0.660366
max       0.855256

RO - LA
             score
count  2051.000000
mean      0.407828
std       0.089253
min       0.099678
25%       0.348678
50%       0.409663
75%       0.469040
max       0.679109

FR - ES
             score
count  3126.000000
mean      0.670544
std       0.138560
min       0.125666
25%       0.606566
50%       0.709402
75%       0.768680
max       0.900996

FR - IT
             score
count  3060.000000
mean      0.660899
std       0.141395
min       0.105669
25%       0.591568
50%       0.698112
75%       0.763469
max       0.900416

FR - PT
             score
count  3083.000000
mean      0.640080
std       0.138747
min       0.135167
25%       0.569416
50%       0.672954
75%       0.741489
max       0.901486

FR - LA
             score
count  2085.000000
mean      0.400790
std       0.097872
min       0.145458
25%       0.332098
50%       0.401966
75%       0.467608
max       0.724673

ES - IT
             score
count  3101.000000
mean      0.690654
std       0.130005
min       0.131071
25%       0.641596
50%       0.721596
75%       0.781728
max       0.907111

ES - PT
             score
count  3137.000000
mean      0.707143
std       0.122452
min       0.136560
25%       0.659733
50%       0.733960
75%       0.792627
max       0.907816

ES - LA
             score
count  2121.000000
mean      0.419655
std       0.096116
min       0.093371
25%       0.350080
50%       0.419420
75%       0.488501
max       0.716678

IT - PT
             score
count  3067.000000
mean      0.663314
std       0.126109
min       0.126029
25%       0.602171
50%       0.690494
75%       0.753556
max       0.890208

IT - LA
             score
count  2085.000000
mean      0.418042
std       0.094763
min       0.061612
25%       0.354721
50%       0.419766
75%       0.483590
max       0.703075

PT - LA
             score
count  2100.000000
mean      0.412963
std       0.097648
min       0.066008
25%       0.348047
50%       0.416560
75%       0.480662
max       0.712564

